The ACM Multimedia 2023 Computational Paralinguistics Challenge: Emotion Share & Requests

The ACM Multimedia 2023 Computational Paralinguistics Challenge addresses two different problems for the first time in a research competition under well-defined conditions: In the Emotion Share Sub-Challenge, a regression on speech has to be made; and in the Requests Sub-Challenges, requests and complaints need to be detected. We describe the Sub-Challenges, baseline feature extraction, and classifiers based on the usual ComPaRE features, the auDeep toolkit, and deep feature extraction from pre-trained CNNs using the DeepSpectRum toolkit; in addition, wav2vec2 models are used.

==> results/hc-c-complaints-results.txt <==
Path                                   devel.ci_high    devel.ci_low    devel.uar    test.ci_high    test.ci_low    test.uar
metrics/wav2vec/metrics.yaml           0.526            0.493           0.509        0.537           0.507          0.522
metrics/svm/opensmile/metrics.yaml     0.535            0.5             0.518        0.547           0.512          0.529
metrics/svm/deepspectrum/metrics.yaml  0.514            0.478           0.496        0.534           0.501          0.517
metrics/svm/audeep/metrics.yaml        0.528            0.492           0.509        0.527           0.49           0.509
metrics/fusion/metrics.yaml            0.528            0.494           0.512        0.535           0.501          0.518


==> results/hc-c-requests-results.txt <==
Path                                   devel.ci_high    devel.ci_low    devel.uar    test.ci_high    test.ci_low    test.uar
metrics/wav2vec/metrics.yaml           0.66759          0.63549         0.6514       0.68705         0.65664        0.67186
metrics/svm/opensmile/metrics.yaml     0.62507          0.59145         0.60865      0.60518         0.57171        0.58781
metrics/svm/deepspectrum/metrics.yaml  0.59904          0.56424         0.58189      0.57213         0.53973        0.55564
metrics/svm/audeep/metrics.yaml        0.56566          0.53199         0.54852      0.53957         0.50738        0.52363
metrics/fusion/metrics.yaml            0.62154          0.5884          0.60509      0.61163         0.57756        0.5949

